CosmicFish Implementation Notes V1.0

CosmicFish is a publicly available library to perform Fisher matrix forecast for several cosmological observations. With the present implementation notes we provide a guide to the physical and technical details of the library. We reproduce here the details and all the relevant equations, as they appear in the code. We submit these notes to the arXiv to grant full and permanent access to this material which provides a useful guidance to forecasting and the use of CosmicFish code. We will update this set of notes when relevant modifications to the CosmicFish code will be released. The present version is based on CosmicFish Jun16.

==> figures/1_Planck_Pre_Launch_bounds.txt <==
\begin{tabular}{ |l|l|l|l| }
\hline
\multicolumn{4}{|c|}{1 Planck Pre Launch fisher matrix cls marginal} \\[1mm]
\hline
 $\Omega_b h^2 = 0.0226 \pm 0.0001$ & $h = 0.7 \pm 0.005$                        & $n_s = 0.96 \pm 0.003$  & $\Omega_{m} = 0.276 \pm 0.006$       \\[1mm]
 $\Omega_c h^2 = 0.112 \pm 0.001$   & ${\rm{ln}}(10^{10} A_s) = 3.045 \pm 0.007$ & $\tau = 0.09 \pm 0.004$ & $\sigma_{8}(0.00) = 0.779 \pm 0.005$ \\[1mm]
\hline
\end{tabular}

==> figures/2_DESGC_Planck_bounds.txt <==
\begin{tabular}{ |l|l|l|l| }
\hline
\multicolumn{4}{|c|}{1 Planck Pre Launch fisher matrix cls marginal} \\[1mm]
\hline
 $\Omega_b h^2 = 0.0226 \pm 0.0001$ & $h = 0.7 \pm 0.005$                        & $n_s = 0.96 \pm 0.003$  & $\Omega_{m} = 0.276 \pm 0.006$       \\[1mm]
 $\Omega_c h^2 = 0.112 \pm 0.001$   & ${\rm{ln}}(10^{10} A_s) = 3.045 \pm 0.007$ & $\tau = 0.09 \pm 0.004$ & $\sigma_{8}(0.00) = 0.779 \pm 0.005$ \\[1mm]
\hline
\multicolumn{4}{|c|}{2 DESGC Planck fisher matrix cls marginal} \\[1mm]
\hline
 $\Omega_b h^2 = 0.0226 \pm 0.0001$ & $h = 0.7 \pm 0.003$                        & $n_s = 0.96 \pm 0.003$  & $\Omega_{m} = 0.276 \pm 0.004$       \\[1mm]
 $\Omega_c h^2 = 0.112 \pm 0.0007$  & ${\rm{ln}}(10^{10} A_s) = 3.045 \pm 0.005$ & $\tau = 0.09 \pm 0.003$ & $\sigma_{8}(0.00) = 0.779 \pm 0.002$ \\[1mm]
\hline
\end{tabular}
